When Plans Change Answers: Formalizing Cost-Accuracy Optimization for Semantic Queries

In semantic query engines, predicates are evaluated by machine-learned models, and the choice of a query plan affects not only the cost of a query but also its result. Existing systems either apply a fixed threshold to each semantic operator or tune accuracy per operator, without accounting for how errors propagate through joins. We give a formal problem definition for cost-accuracy optimization of such queries. Our starting point is the calibrated confidence that decision models such as Jev attach to each decision. It yields an expected error for every decision; weighting these errors by each decision's contribution to the output (in the simplest case, its fan-out) gives the expected output quality of a plan without any labeled data, and the same computation in reverse turns an output-level accuracy target into a price on each base or intermediate tuple. Building on this, we define an oracle semantics for relational algebra with semantic operators, physical plans as pairs of a logical plan and a decision policy, declarative output-level targets, and a hierarchy of plan equivalence. We show that accuracy is plan-invariant under pointwise-deterministic policies, and that selection pushdown is not quality-sound when escalation bands are calibrated on the plan's own candidates. Expected quality can be computed in polynomial time under bag semantics; under set semantics it follows the dichotomy of tuple-independent probabilistic databases when every relation carries a semantic predicate. Choosing which tuples to drop is NP-hard, while the optimization problem decomposes into per-tuple decisions through two Lagrange multipliers, and, with what we call confidence-centric skipping, tuples that can no longer affect the target are skipped without being scored. Simulations on a synthetic workload illustrate these effects; an evaluation on real engines is left for future work.

==> sim/data/e2_strip.dat <==
seed push pull jitter
0 0.99417 0.99924 -0.5
1 0.88423 0.98133 -0.13
2 0.91745 0.96256 0.24
3 0.86036 0.97578 -0.39
4 0.98561 1.0 -0.02
5 0.90915 0.98902 0.35
6 0.85332 0.99936 -0.28
7 0.94802 0.93602 0.09
8 0.97638 0.97526 0.46
9 0.90538 0.95209 -0.17
10 0.99886 0.98732 0.2
11 0.82786 0.99977 -0.43
12 0.97623 0.95329 -0.06
13 0.80676 0.98963 0.31
14 0.89657 1.0 -0.32
15 0.8286 0.96612 0.05
16 0.93569 0.99783 0.42
17 0.95849 0.93508 -0.21
18 0.81816 0.97096 0.16
19 0.99912 0.98295 -0.47
20 0.98843 0.99966 -0.1
21 0.88497 0.96796 0.27
22 0.99097 0.92998 -0.36
23 0.96351 0.92605 0.01
24 0.95623 0.95777 0.38
25 0.87096 0.98891 -0.25
26 0.99912 0.99898 0.12
27 0.82169 0.96938 0.49
28 0.8656 0.99125 -0.14
29 0.9811 0.97985 0.23
30 0.91771 0.96591 -0.4
31 0.98705 0.98623 -0.03
32 0.99901 0.94895 0.34
33 0.89566 0.99473 -0.29
34 0.96989 0.96818 0.08
35 0.94166 0.99777 0.45
36 0.99981 0.99949 -0.18
37 0.98837 0.97886 0.19
38 0.86787 0.99962 -0.44
39 0.95006 1.0 -0.07
40 0.84449 0.95996 0.3
41 0.87813 0.91503 -0.33
42 0.82952 0.93842 0.04
43 0.923 0.99991 0.41
44 0.97251 0.97865 -0.22
45 0.9959 0.97658 0.15
46 0.99991 0.99888 -0.48
47 0.83904 0.99251 -0.11
48 0.90545 0.98749 0.26
49 0.90164 0.99968 -0.37
50 0.98098 0.98721 0.0
51 0.8551 0.97776 0.37
52 0.87262 0.96101 -0.26
53 0.86996 0.98191 0.11
54 0.98951 0.97287 0.48
55 0.97114 0.98693 -0.15
56 0.98819 0.96326 0.22
57 0.84987 0.99913 -0.41
58 0.9051 0.97645 -0.04
59 0.88742 0.98774 0.33
60 0.91613 0.97719 -0.3
61 0.9311 0.9862 0.07
62 0.7876 0.97335 0.44
63 0.89834 0.98035 -0.19
64 0.84003 0.99969 0.18
65 0.98789 0.99983 -0.45
66 0.97196 0.948 -0.08
67 0.92369 0.99359 0.29
68 0.9348 0.93131 -0.34
69 0.99984 0.99894 0.03
70 0.87169 0.98329 0.4
71 0.99944 0.98875 -0.23
72 0.92639 0.99934 0.14
73 0.85804 0.98423 -0.49
74 0.89859 0.97654 -0.12
75 0.85996 0.99119 0.25
76 0.93154 0.99952 -0.38
77 0.99947 0.92132 -0.01
78 0.84844 0.96703 0.36
79 0.86293 0.98186 -0.27
80 0.99652 0.97804 0.1
81 0.96759 0.99703 0.47
82 0.85967 0.97327 -0.16
83 0.9552 0.97372 0.21
84 0.93944 0.98095 -0.42
85 0.99601 0.97625 -0.05
86 0.98337 0.99607 0.32
87 0.90078 0.9163 -0.31
88 1.0 0.99937 0.06
89 0.98964 0.97145 0.43
90 0.82484 0.96569 -0.2
91 0.99934 0.98801 0.17
92 0.91933 0.9845 -0.46
93 0.89078 0.98399 -0.09
94 0.93459 0.9959 0.28
95 0.90451 0.98757 -0.35
96 0.97412 0.97288 0.02
97 0.89674 0.98884 0.39
98 0.98558 0.95746 -0.24
99 0.94963 0.91846 0.13
100 0.99349 0.97044 -0.5
101 0.99928 0.99942 -0.13
102 0.99902 0.94605 0.24
103 0.95506 0.96936 -0.39
104 0.8761 0.93014 -0.02
105 0.80808 0.97113 0.35
106 0.99927 0.98411 -0.28
107 0.91252 0.9931 0.09
108 0.98975 0.94869 0.46
109 0.99416 0.95627 -0.17
110 0.9992 0.9737 0.2
111 1.0 0.98408 -0.43
112 0.83342 0.99347 -0.06
113 0.95871 0.94974 0.31
114 0.9274 0.99037 -0.32
115 0.99925 0.94982 0.05
116 0.97966 0.98462 0.42
117 0.99768 0.97382 -0.21
118 0.95505 0.97146 0.16
119 0.99882 0.94855 -0.47
120 1.0 0.99957 -0.1
121 0.98527 0.99382 0.27
122 0.99984 0.96908 -0.36
123 0.88293 0.95991 0.01
124 0.99223 0.95845 0.38
125 0.85194 0.97469 -0.25
126 0.80526 0.98594 0.12
127 0.93171 0.98945 0.49
128 0.90887 0.95307 -0.14
129 0.99788 0.99299 0.23
130 0.93793 0.97655 -0.4
131 0.84516 0.96965 -0.03
132 0.87377 0.9521 0.34
133 0.99987 0.898 -0.29
134 0.98102 0.98981 0.08
135 0.99665 0.97025 0.45
136 0.89045 0.98005 -0.18
137 0.78802 0.95684 0.19
138 0.90552 0.95528 -0.44
139 0.99256 0.97072 -0.07
140 0.97427 0.99926 0.3
141 0.98137 0.98062 -0.33
142 0.92313 0.99958 0.04
143 0.85808 0.93789 0.41
144 0.8957 0.98622 -0.22
145 0.82567 0.98809 0.15
146 0.97108 1.0 -0.48
147 1.0 0.9998 -0.11
148 0.96898 0.9875 0.26
149 0.9303 0.99946 -0.37
150 0.95444 0.96053 0.0
151 0.94072 0.99316 0.37
152 0.86411 0.99984 -0.26
153 0.95242 0.96759 0.11
154 0.84085 0.99482 0.48
155 0.85485 0.99449 -0.15
156 0.8822 0.99982 0.22
157 0.78902 0.98981 -0.41
158 0.9899 0.98955 -0.04
159 0.96607 0.97324 0.33
160 1.0 0.97384 -0.3
161 0.97773 0.99248 0.07
162 0.82791 0.96487 0.44
163 0.90525 0.97071 -0.19
164 0.97609 0.97556 0.18
165 0.95211 0.9489 -0.45
166 0.88628 0.95802 -0.08
167 0.9409 0.98394 0.29
168 0.95221 0.99115 -0.34
169 0.80163 0.97727 0.03
170 0.86271 0.97642 0.4
171 0.97031 0.99489 -0.23
172 0.92729 0.98738 0.14
173 0.94634 0.97293 -0.49
174 0.89985 0.99685 -0.12
175 0.87087 0.98245 0.25
176 0.89807 0.87959 -0.38
177 0.86832 0.99003 -0.01
178 0.86124 0.99371 0.36
179 0.98132 0.99968 -0.27
180 0.99776 0.95249 0.1
181 0.83532 0.99206 0.47
182 0.98954 0.98905 -0.16
183 0.82668 0.9819 0.21
184 0.97944 0.99954 -0.42
185 0.97677 0.98639 -0.05
186 0.80593 0.99296 0.32
187 0.95201 0.96603 -0.31
188 0.84305 0.9672 0.06
189 0.99982 0.98175 0.43
190 0.76455 0.979 -0.2
191 0.80003 0.99993 0.17
192 0.97269 0.99981 -0.46
193 0.86385 0.95905 -0.09
194 0.76378 0.9714 0.28
195 0.99197 0.98028 -0.35
196 0.84939 0.99377 0.02
197 0.81483 0.99182 0.39
198 0.9811 0.99501 -0.24
199 0.88537 0.95039 0.13


==> sim/data/e4_scatter.dat <==
calpred caltrue overpred overtrue ppipred ppitrue
0.98074 0.9857 0.98269 0.8724 0.835 0.8724
0.98 0.9702 0.98281 0.88135 0.89994 0.88135
0.9852 0.98938 0.97614 0.86787 0.88154 0.86787
0.98347 0.98509 0.98314 0.84495 0.88736 0.84495
0.98571 0.98343 0.97951 0.87724 0.89549 0.87724
0.98266 0.96456 0.98467 0.8375 0.88788 0.8375
0.98363 0.97465 0.98312 0.88852 0.89772 0.88852
0.98442 0.99391 0.98027 0.91191 0.9654 0.91191
0.98273 0.9595 0.98286 0.85793 0.8861 0.85793
0.9813 0.98139 0.98112 0.87553 0.89743 0.87553
0.97858 0.97024 0.98209 0.85614 0.9358 0.85614
0.98836 0.99141 0.97636 0.90113 0.9035 0.90113
0.98602 0.9666 0.97908 0.85498 0.81105 0.85498
0.98781 0.99002 0.98224 0.85142 0.84923 0.85142
0.98292 0.98205 0.98084 0.89341 0.86575 0.89341
0.97695 0.97184 0.98359 0.87049 0.86847 0.87049
0.98206 0.98813 0.98412 0.90671 0.84021 0.90671
0.98016 0.98321 0.98113 0.8864 0.90444 0.8864
0.98501 0.99048 0.98232 0.87371 0.89614 0.87371
0.98053 0.98886 0.98303 0.90103 0.89871 0.90103
0.9854 0.98903 0.98077 0.89173 0.87392 0.89173
0.98534 0.99035 0.97878 0.8325 0.83914 0.8325
0.98244 0.99095 0.98014 0.84949 0.86715 0.84949
0.98161 0.9855 0.98159 0.85468 0.87058 0.85468
0.98395 0.99466 0.98364 0.91878 0.91444 0.91878
0.98246 0.97798 0.98287 0.81933 0.79849 0.81933
0.98218 0.97986 0.97852 0.86178 0.85043 0.86178
0.98202 0.95363 0.98213 0.8326 0.863 0.8326
0.9819 0.97983 0.98001 0.85863 0.79517 0.85863
0.98525 0.97233 0.98055 0.87693 0.90512 0.87693
0.98068 0.96175 0.98262 0.8682 0.89614 0.8682
0.98157 0.98155 0.98133 0.88745 0.92424 0.88745
0.98169 0.98962 0.98274 0.88227 0.89933 0.88227
0.98132 0.99004 0.98215 0.91837 0.90188 0.91837
0.98182 0.98751 0.98408 0.88477 0.8487 0.88477
0.98353 0.9793 0.9812 0.87142 0.88408 0.87142
0.98374 0.98069 0.98335 0.90418 0.91103 0.90418
0.98343 0.98738 0.97903 0.84469 0.873 0.84469
0.97918 0.97482 0.98664 0.94008 0.93898 0.94008
0.98097 0.98778 0.98065 0.899 0.95272 0.899
0.98324 0.96346 0.97959 0.83598 0.83194 0.83598
0.98489 0.99892 0.97935 0.87915 0.90701 0.87915
0.98404 0.98283 0.97986 0.87385 0.87104 0.87385
0.98083 0.97748 0.98164 0.85927 0.89207 0.85927
0.98355 0.99299 0.98185 0.90211 0.96365 0.90211
0.98684 0.97846 0.97887 0.80684 0.75384 0.80684
0.97921 0.97243 0.97975 0.86344 0.84843 0.86344
0.98063 0.96314 0.98085 0.85778 0.82086 0.85778
0.98291 0.9824 0.98271 0.86027 0.93195 0.86027
0.98013 0.97494 0.98136 0.84187 0.84729 0.84187
0.98124 0.97559 0.98229 0.87912 0.80928 0.87912
0.98307 0.98791 0.98224 0.90495 0.90925 0.90495
0.98042 0.99918 0.98125 0.91019 0.91006 0.91019
0.98113 0.98958 0.98248 0.85054 0.82266 0.85054
0.98585 0.97869 0.98012 0.82189 0.79024 0.82189
0.98419 0.99094 0.97771 0.87239 0.85508 0.87239
0.98252 0.97378 0.98183 0.8586 0.88915 0.8586
0.98556 0.98636 0.98135 0.85692 0.82473 0.85692
0.9854 0.97879 0.98291 0.87117 0.88679 0.87117
0.98102 0.99926 0.98089 0.84917 0.86821 0.84917
0.98036 0.987 0.98344 0.86923 0.83924 0.86923
0.98108 0.97242 0.98279 0.85249 0.8483 0.85249
0.98615 0.98205 0.97882 0.90755 0.94976 0.90755
0.97881 0.97457 0.98354 0.86934 0.8588 0.86934
0.98374 0.9936 0.97928 0.88714 0.8697 0.88714
0.98122 0.97617 0.98226 0.88107 0.8283 0.88107
0.98317 0.96105 0.98046 0.8439 0.90037 0.8439
0.98457 0.99496 0.98048 0.8783 0.89899 0.8783
0.98517 0.98983 0.98299 0.9037 0.91513 0.9037
0.98551 0.98814 0.98424 0.86811 0.80649 0.86811
0.98404 0.98331 0.97627 0.83731 0.80065 0.83731
0.97826 0.95736 0.98227 0.85841 0.8867 0.85841
0.98224 0.96753 0.98168 0.86814 0.86153 0.86814
0.98255 0.9901 0.98352 0.92131 0.91631 0.92131
0.98031 0.97857 0.9819 0.87577 0.94996 0.87577
0.98162 0.9829 0.98478 0.88745 0.93451 0.88745
0.98036 0.97547 0.98362 0.8758 0.87877 0.8758
0.97983 0.97852 0.98261 0.90432 0.91421 0.90432
0.9852 0.99548 0.98199 0.84776 0.86507 0.84776
0.98073 0.99117 0.98415 0.83687 0.88544 0.83687
0.98302 0.97726 0.98068 0.84241 0.84793 0.84241
0.98229 0.96576 0.98149 0.79798 0.75691 0.79798
0.98282 0.9765 0.98092 0.89915 0.89825 0.89915
0.98136 0.97536 0.98238 0.87895 0.92199 0.87895
0.97947 0.9864 0.98435 0.90767 0.92676 0.90767
0.98146 0.98847 0.97771 0.8637 0.82687 0.8637
0.97977 0.96004 0.97987 0.81627 0.81927 0.81627
0.98227 0.98152 0.97701 0.88099 0.86251 0.88099
0.98025 0.99203 0.98048 0.89271 0.89969 0.89271
0.9833 0.99265 0.98237 0.89153 0.89115 0.89153
0.98314 0.98893 0.98298 0.90685 0.91673 0.90685
0.98313 0.99274 0.98177 0.86154 0.86278 0.86154
0.98539 0.97789 0.98076 0.87207 0.89693 0.87207
0.98685 0.98218 0.97846 0.91684 0.94136 0.91684
0.98168 0.97943 0.9801 0.88497 0.89595 0.88497
0.97853 0.9759 0.98465 0.88624 0.88792 0.88624
0.98482 0.98476 0.97851 0.847 0.87565 0.847
0.99022 0.97979 0.97858 0.88491 0.89339 0.88491
0.98353 0.98689 0.98114 0.86281 0.82477 0.86281
0.98121 0.97921 0.98364 0.90015 0.82536 0.90015
0.98348 0.97859 0.98224 0.85654 0.86863 0.85654
0.98243 0.96873 0.98276 0.84742 0.83283 0.84742
0.98647 0.98621 0.97595 0.83151 0.82535 0.83151
0.97911 0.96811 0.97969 0.86528 0.86589 0.86528
0.98417 0.97616 0.98281 0.86984 0.92871 0.86984
0.98115 0.99894 0.98115 0.87657 0.85181 0.87657
0.98189 0.97758 0.97974 0.88068 0.93346 0.88068
0.98337 0.97813 0.98272 0.86592 0.86694 0.86592
0.98411 0.97214 0.98226 0.83165 0.82895 0.83165
0.98409 0.99907 0.98063 0.87107 0.83885 0.87107
0.98354 0.97409 0.98289 0.92897 0.88911 0.92897
0.98125 0.98189 0.98234 0.83841 0.79951 0.83841
0.98351 0.97336 0.97872 0.87545 0.91952 0.87545
0.98445 0.98603 0.98178 0.85869 0.92995 0.85869
0.98057 0.97253 0.98401 0.87176 0.8365 0.87176
0.98295 0.97405 0.97953 0.91992 0.91197 0.91992
0.98733 0.96787 0.98338 0.88632 0.86925 0.88632
0.98306 0.98642 0.98023 0.86873 0.84099 0.86873
0.98708 0.97952 0.97779 0.80291 0.81987 0.80291
0.98498 0.98493 0.97999 0.90879 0.89583 0.90879
0.98144 0.96771 0.98366 0.87416 0.9128 0.87416
0.98063 0.97512 0.98149 0.83363 0.77511 0.83363
0.98276 0.98971 0.98256 0.87237 0.81988 0.87237
0.98323 0.97174 0.98479 0.87032 0.91406 0.87032
0.98502 0.99639 0.97757 0.78922 0.70719 0.78922
0.98391 0.9979 0.97957 0.92252 0.95132 0.92252
0.98459 0.99741 0.97993 0.87546 0.87063 0.87546
0.98418 0.99118 0.98152 0.89338 0.9177 0.89338
0.981 0.99409 0.98322 0.88473 0.92165 0.88473
0.98129 0.97408 0.9822 0.84418 0.85677 0.84418
0.98136 0.98199 0.98236 0.85293 0.82499 0.85293
0.98359 0.98621 0.97807 0.82937 0.80469 0.82937
0.97871 0.97601 0.98079 0.85144 0.7855 0.85144
0.98489 0.97851 0.97861 0.82165 0.7789 0.82165
0.97702 0.95687 0.98475 0.87609 0.90359 0.87609
0.98171 0.97386 0.97666 0.82434 0.79396 0.82434
0.98299 0.97649 0.97756 0.88503 0.90306 0.88503
0.98362 0.98659 0.98289 0.88118 0.83511 0.88118
0.98296 0.98289 0.98327 0.8762 0.86165 0.8762
0.97386 0.97997 0.98124 0.87514 0.88202 0.87514
0.98575 0.98908 0.98236 0.86379 0.82349 0.86379
0.98667 0.98033 0.97986 0.82715 0.80923 0.82715
0.97863 0.98826 0.98097 0.8664 0.79671 0.8664
0.97835 0.99318 0.98536 0.91917 0.9404 0.91917
0.98328 0.98988 0.97981 0.87133 0.88972 0.87133
0.98411 0.98129 0.98257 0.88876 0.93586 0.88876
0.98297 0.98335 0.97802 0.87779 0.82967 0.87779
0.98653 0.95684 0.97797 0.83379 0.81412 0.83379
0.9785 0.98646 0.98032 0.9116 0.84387 0.9116
0.98184 0.98839 0.97981 0.89251 0.84356 0.89251
0.98306 0.98995 0.98114 0.86163 0.86983 0.86163
0.98276 0.99939 0.97976 0.902 0.90506 0.902
0.98463 0.98686 0.98136 0.90768 0.85765 0.90768
0.98271 0.99596 0.98207 0.88143 0.90442 0.88143
0.98332 0.99267 0.98383 0.87266 0.83371 0.87266
0.98081 0.97652 0.97952 0.85735 0.90225 0.85735
0.97725 0.98789 0.98121 0.87369 0.86734 0.87369
0.98431 0.97577 0.98332 0.90616 0.8548 0.90616
0.98433 0.9829 0.98305 0.8574 0.86552 0.8574
0.98548 0.97271 0.97999 0.84496 0.84678 0.84496
0.98656 0.99216 0.98261 0.84801 0.87875 0.84801
0.98094 0.9894 0.98181 0.92519 0.94008 0.92519
0.98367 0.98049 0.97854 0.85737 0.82472 0.85737
0.98213 0.98743 0.98333 0.87234 0.8381 0.87234
0.9779 0.95148 0.98381 0.8725 0.90497 0.8725
0.98078 0.9833 0.98073 0.87261 0.83273 0.87261
0.98483 0.98559 0.97862 0.8907 0.9184 0.8907
0.98491 0.96896 0.98036 0.8832 0.90058 0.8832
0.98665 0.99242 0.97987 0.88336 0.9191 0.88336
0.98336 0.99449 0.9821 0.89624 0.90873 0.89624
0.9788 0.98777 0.98039 0.82963 0.86921 0.82963
0.98302 0.97097 0.98183 0.87414 0.94319 0.87414
0.98213 0.98247 0.98225 0.87981 0.88741 0.87981
0.98496 0.98007 0.97638 0.80394 0.83912 0.80394
0.98447 0.99644 0.98212 0.88614 0.95154 0.88614
0.98015 0.97574 0.98082 0.88938 0.95554 0.88938
0.98113 0.9898 0.98313 0.92625 0.94342 0.92625
0.9848 0.98992 0.98095 0.87053 0.92378 0.87053
0.9827 0.99758 0.98118 0.85371 0.84194 0.85371
0.98132 0.96739 0.9797 0.8574 0.89327 0.8574
0.98472 0.99209 0.98327 0.88762 0.88125 0.88762
0.97987 0.98392 0.98082 0.87748 0.86498 0.87748
0.98381 0.96698 0.97935 0.87277 0.92408 0.87277
0.98072 0.97869 0.98252 0.88406 0.9043 0.88406
0.98278 0.98257 0.98035 0.893 0.91222 0.893
0.98262 0.98527 0.98078 0.8937 0.90877 0.8937
0.98207 0.98981 0.98561 0.8817 0.92264 0.8817
0.98401 0.99911 0.98201 0.91023 0.92583 0.91023
0.97995 0.97202 0.98183 0.87451 0.92807 0.87451
0.97973 0.9838 0.98242 0.85565 0.79085 0.85565
0.97951 0.98918 0.9847 0.86341 0.84824 0.86341
0.98099 0.98374 0.98529 0.89516 0.95587 0.89516
0.98395 0.98117 0.98085 0.90352 0.90613 0.90352
0.98197 0.99679 0.98244 0.84971 0.84691 0.84971
0.9793 0.98951 0.98379 0.90032 0.88546 0.90032
0.98726 0.98166 0.98536 0.89302 0.8359 0.89302
0.98146 0.99937 0.98081 0.91359 0.92472 0.91359
0.984 0.99281 0.98566 0.91661 0.91219 0.91661
0.98633 0.97203 0.97991 0.81127 0.77945 0.81127
0.98109 0.97808 0.98121 0.83763 0.86406 0.83763


==> sim/data/early_trace.dat <==
k desc rand zone
0 0.0 0.0 0.0
1 0.0 0.00035 0.0103
2 0.0 0.00035 0.02056
3 0.0 0.00035 0.0306
4 0.00338 0.00035 0.0403
5 0.00566 0.00035 0.05021
6 0.00605 0.00035 0.06015
7 0.00643 0.00035 0.06994
8 0.00761 0.00035 0.07993
9 0.00764 0.00326 0.08966
10 0.00944 0.00326 0.09925
11 0.01076 0.00326 0.10851
12 0.0117 0.00326 0.11801
13 0.01511 0.00327 0.12745
14 0.01879 0.00327 0.13693
15 0.01973 0.00327 0.14639
16 0.0216 0.00327 0.15598
17 0.02168 0.00328 0.16539
18 0.025 0.00328 0.17442
19 0.02782 0.00329 0.18293
20 0.02938 0.00331 0.19184
21 0.03038 0.00331 0.20031
22 0.0305 0.00331 0.20894
23 0.03315 0.00331 0.2176
24 0.03399 0.00331 0.22675
25 0.03454 0.00331 0.23527
26 0.03612 0.00331 0.24392
27 0.03792 0.00333 0.25256
28 0.0407 0.00333 0.2605
29 0.04256 0.00333 0.26824
30 0.04271 0.00342 0.2762
31 0.04287 0.00342 0.2841
32 0.04512 0.00342 0.29203
33 0.04573 0.00676 0.30031
34 0.0463 0.00726 0.30819
35 0.04728 0.00726 0.31617
36 0.04745 0.00726 0.32414
37 0.04801 0.00726 0.33194
38 0.05144 0.00726 0.33935
39 0.0528 0.00763 0.34674
40 0.05397 0.00763 0.35412
41 0.05473 0.00764 0.3616
42 0.05619 0.00764 0.36887
43 0.05944 0.00764 0.37589
44 0.06029 0.00764 0.38297
45 0.06052 0.0084 0.3902
46 0.06076 0.0084 0.39765
47 0.06223 0.0084 0.40472
48 0.06432 0.00841 0.41205
49 0.06727 0.00841 0.41915
50 0.06856 0.00841 0.42656
55 0.07728 0.00846 0.45998
60 0.08363 0.00866 0.49039
65 0.09634 0.00911 0.51813
70 0.10834 0.0092 0.54624
75 0.11323 0.00998 0.57145
80 0.1253 0.01275 0.5945
85 0.13114 0.01288 0.61635
90 0.13983 0.01674 0.63603
95 0.14789 0.01675 0.65435
100 0.15691 0.01676 0.67228
105 0.16576 0.02014 0.69014
110 0.18287 0.02016 0.70505
115 0.19488 0.02545 0.7186
120 0.20108 0.02629 0.73205
125 0.20971 0.0263 0.74459
130 0.22503 0.02641 0.75687
135 0.23804 0.02642 0.76776
140 0.24874 0.02686 0.77788
145 0.25787 0.02888 0.7875
150 0.27357 0.02889 0.79681
155 0.28753 0.02897 0.80557
160 0.30157 0.02902 0.8138
165 0.31938 0.02903 0.82134
170 0.33321 0.03092 0.82864
175 0.35284 0.03094 0.83565
180 0.37195 0.03098 0.84232
185 0.39145 0.03481 0.84885
190 0.41177 0.03508 0.85534
195 0.42974 0.0351 0.86139
200 0.44998 0.03812 0.8671
205 0.46787 0.0383 0.87274
210 0.48703 0.03836 0.87721
215 0.50507 0.04087 0.88044
220 0.51918 0.04898 0.88508
225 0.53215 0.0525 0.88854
230 0.54702 0.05254 0.8903
235 0.56099 0.053 0.89142
240 0.57454 0.05566 0.89371
245 0.58772 0.0559 0.89584
250 0.59928 0.05629 0.89735
255 0.60964 0.05918 0.89753
260 0.61971 0.05925 0.90009
265 0.6328 0.05952 0.903
270 0.64225 0.06032 0.90529
275 0.65169 0.06042 0.906
280 0.66218 0.06077 0.90803
285 0.67126 0.06102 0.90999
290 0.68066 0.06196 0.91055
295 0.6894 0.06199 0.91115
300 0.69831 0.06202 0.91174
305 0.70622 0.06206 0.91261
310 0.71392 0.06327 0.91308
315 0.72105 0.06335 0.91423
320 0.72784 0.06538 0.91471
325 0.73437 0.06563 0.91577
330 0.7399 0.06618 0.91681
335 0.74585 0.06663 0.91709
340 0.75144 0.06878 0.91808
345 0.75683 0.06883 0.9193
350 0.76187 0.06883 0.9202
355 0.76695 0.06925 0.92086
360 0.77242 0.07035 0.92174
365 0.77728 0.07095 0.92278
370 0.78153 0.07204 0.92356
375 0.78657 0.07581 0.92452
380 0.79063 0.08033 0.92468
385 0.79509 0.08039 0.92501
390 0.7988 0.08147 0.9253
395 0.80272 0.0815 0.92574
400 0.8065 0.08162 0.92674
405 0.81031 0.08495 0.92717
410 0.81386 0.08498 0.92789
415 0.81714 0.08931 0.92843
420 0.82 0.08939 0.92866
425 0.8231 0.08959 0.92882
430 0.8262 0.08982 0.92909
435 0.8291 0.08986 0.92959
440 0.83178 0.08996 0.93007
445 0.8347 0.09034 0.93053
450 0.83755 0.09056 0.93069
455 0.84045 0.09057 0.93112
460 0.84294 0.09099 0.93117
465 0.84523 0.09138 0.93146
470 0.84753 0.09241 0.93176
475 0.84976 0.09244 0.93225
480 0.85199 0.09262 0.9325
485 0.8541 0.09303 0.93295
490 0.85621 0.09799 0.93348
495 0.85823 0.09971 0.93371
500 0.86006 0.10162 0.93403
505 0.86173 0.10164 0.93432
510 0.8634 0.10167 0.93461
515 0.86495 0.10172 0.93481
520 0.86667 0.10274 0.93491
525 0.86829 0.10276 0.93519
530 0.86993 0.1029 0.93531
535 0.87143 0.10495 0.93567
540 0.87296 0.10498 0.93592
545 0.87459 0.10501 0.93624
550 0.87614 0.10965 0.93641
555 0.87756 0.10973 0.93643
560 0.87909 0.11381 0.93672
565 0.88054 0.11421 0.937
570 0.88193 0.11457 0.9372
575 0.88323 0.1147 0.93741
580 0.88453 0.11779 0.93761
585 0.88577 0.11834 0.93775
590 0.88696 0.12165 0.93799
595 0.88808 0.12412 0.93824
600 0.88916 0.12518 0.93843
605 0.89033 0.12628 0.93855
610 0.8915 0.13064 0.93878
615 0.89257 0.13201 0.9389
620 0.89366 0.13374 0.93902
625 0.89459 0.13432 0.93913
630 0.89561 0.13706 0.93925
635 0.8967 0.1372 0.9394
640 0.89768 0.13952 0.93955
645 0.89866 0.13955 0.9397
650 0.89953 0.13956 0.93984
655 0.90039 0.1396 0.93998
660 0.90134 0.13968 0.94003
665 0.90218 0.14228 0.94016
670 0.90307 0.14432 0.94022
675 0.9039 0.14433 0.94038
680 0.90473 0.14568 0.94053
685 0.90551 0.14593 0.94068
690 0.90623 0.14603 0.9407
695 0.90692 0.14866 0.9408
700 0.90766 0.14936 0.94088
705 0.90832 0.15194 0.941
710 0.909 0.15216 0.94107
715 0.90967 0.15349 0.94118
720 0.91035 0.15481 0.94127
725 0.91099 0.15483 0.94136
730 0.91162 0.15666 0.94148
735 0.9122 0.15675 0.94151
740 0.91274 0.15676 0.94158
745 0.91331 0.15914 0.94169
750 0.91384 0.16764 0.94175
755 0.91441 0.16765 0.94188
760 0.91492 0.1678 0.94189
765 0.91546 0.17484 0.94197
770 0.916 0.17747 0.94204
775 0.91653 0.18139 0.9421
780 0.91703 0.18522 0.94217
785 0.91755 0.18914 0.94222
790 0.91806 0.19214 0.94231
795 0.9185 0.19306 0.94242
800 0.91898 0.19465 0.94246
805 0.91944 0.19467 0.94252
810 0.91989 0.20123 0.94257
815 0.9203 0.20128 0.94267
820 0.9207 0.20332 0.94274
825 0.9211 0.20699 0.94279
830 0.92151 0.20713 0.94284
835 0.92192 0.20949 0.94287
840 0.92236 0.20957 0.94289
845 0.9227 0.21635 0.94291
850 0.92307 0.21665 0.94297
855 0.92345 0.21731 0.94299
860 0.92382 0.22033 0.94301
865 0.92418 0.22289 0.94308
870 0.92455 0.22298 0.94316
875 0.92491 0.22477 0.94323
880 0.92525 0.23158 0.94329
885 0.92558 0.23522 0.94336
890 0.92592 0.23526 0.94339
895 0.92624 0.23803 0.94344
900 0.92654 0.23812 0.94348
905 0.92684 0.24065 0.94352
910 0.92714 0.24086 0.94357
915 0.92742 0.24211 0.94359
920 0.9277 0.24222 0.94362
925 0.92798 0.24236 0.94367
930 0.92825 0.24238 0.94368
935 0.92852 0.24265 0.94369
940 0.92879 0.24295 0.94372
945 0.92903 0.24455 0.94375
950 0.9293 0.24489 0.9438
955 0.92957 0.24496 0.94384
960 0.92985 0.24552 0.94385
965 0.9301 0.24557 0.94388
970 0.93034 0.24561 0.94391
975 0.93058 0.2481 0.94395
980 0.93082 0.24994 0.94397
985 0.93106 0.25009 0.94402
990 0.93131 0.25115 0.94406
995 0.93153 0.25156 0.9441
1000 0.93175 0.25989 0.94415
1005 0.93197 0.25996 0.94416
1010 0.93219 0.26009 0.94417
1015 0.93241 0.26027 0.94418
1020 0.93263 0.26031 0.94422
1025 0.93285 0.26102 0.94425
1030 0.93305 0.26227 0.94426
1035 0.93325 0.26238 0.94429
1040 0.93344 0.26518 0.94432
1045 0.93363 0.26661 0.94435
1050 0.9338 0.26992 0.9444
1055 0.934 0.27 0.94442
1060 0.93419 0.27034 0.94444
1065 0.93436 0.27367 0.94445
1070 0.93454 0.27582 0.94447
1075 0.9347 0.28102 0.94451
1080 0.93486 0.28108 0.94453
1085 0.93504 0.28261 0.94454
1090 0.9352 0.28265 0.94457
1095 0.93536 0.29232 0.9446
1100 0.9355 0.29251 0.94462
1105 0.93565 0.29255 0.94463
1110 0.9358 0.29274 0.94464
1115 0.93596 0.29419 0.94464
1120 0.9361 0.29734 0.94467
1125 0.93625 0.29991 0.94468
1130 0.9364 0.30152 0.94471
1135 0.93654 0.3032 0.94474
1140 0.93669 0.30496 0.94474
1145 0.9368 0.3052 0.94476
1150 0.93692 0.3113 0.94479
1155 0.93703 0.31189 0.94482
1160 0.93716 0.31316 0.94483
1165 0.93728 0.31527 0.94484
1170 0.93741 0.31658 0.94486
1175 0.93753 0.31743 0.94489
1180 0.93765 0.32426 0.94491
1185 0.93777 0.32478 0.94494
1190 0.93789 0.32841 0.94495
1195 0.93802 0.33302 0.94498
1200 0.93814 0.3384 0.945
1205 0.93826 0.33876 0.94503
1210 0.93836 0.34077 0.94504
1215 0.93846 0.34332 0.94505
1220 0.93856 0.34356 0.94507
1225 0.93865 0.34366 0.9451
1230 0.93876 0.34493 0.94511
1235 0.93886 0.34495 0.94512
1240 0.93896 0.34497 0.94513
1245 0.93906 0.34771 0.94513
1250 0.93917 0.34824 0.94514
1255 0.93927 0.34986 0.94516
1260 0.93937 0.35088 0.94518
1265 0.93947 0.35125 0.94519
1270 0.93957 0.3515 0.94521
1275 0.93966 0.3526 0.94522
1280 0.93976 0.35483 0.94523
1285 0.93985 0.35804 0.94525
1290 0.93993 0.36082 0.94526
1295 0.94001 0.36448 0.94528
1300 0.94008 0.37061 0.94529
1305 0.94015 0.37246 0.94529
1310 0.94023 0.37414 0.94531
1315 0.9403 0.38149 0.94533
1320 0.94037 0.38174 0.94533
1325 0.94044 0.38264 0.94534
1330 0.94051 0.38474 0.94536
1335 0.94058 0.38534 0.94537
1340 0.94065 0.38969 0.94537
1345 0.94072 0.38977 0.94538
1350 0.9408 0.39267 0.94538
1355 0.94087 0.39854 0.94539
1360 0.94095 0.40713 0.94539
1365 0.94102 0.41026 0.94539
1370 0.9411 0.41031 0.94541
1375 0.94118 0.4151 0.94541
1380 0.94125 0.41988 0.94542
1385 0.94133 0.43059 0.94542
1390 0.9414 0.43085 0.94542
1395 0.94148 0.43411 0.94543
1400 0.94156 0.43917 0.94544
1405 0.94161 0.44287 0.94545
1410 0.94166 0.45002 0.94546
1415 0.94171 0.45004 0.94546
1420 0.94176 0.45029 0.94547
1425 0.94181 0.4508 0.94547
1430 0.94186 0.45662 0.94547
1435 0.94191 0.4571 0.94547
1440 0.94196 0.45728 0.94547
1445 0.94201 0.45729 0.94548
1450 0.94206 0.4583 0.94549
1455 0.94211 0.45832 0.9455
1460 0.94216 0.45868 0.9455
1465 0.94221 0.45896 0.94551
1470 0.94226 0.45906 0.94551
1475 0.94231 0.46522 0.94552
1480 0.94236 0.46556 0.94553
1485 0.94241 0.46782 0.94553
1490 0.94246 0.47467 0.94553
1495 0.94251 0.47475 0.94553
1500 0.94256 0.4751 0.94554
1505 0.94261 0.48412 0.94554
1510 0.94267 0.48437 0.94555
1515 0.94272 0.48773 0.94555
1520 0.94277 0.49275 0.94556
1525 0.94281 0.49431 0.94556
1530 0.94286 0.49437 0.94556
1535 0.94291 0.49841 0.94556
1540 0.94296 0.50082 0.94556
1545 0.94301 0.50997 0.94557
1550 0.94306 0.51003 0.94557
1555 0.94311 0.52121 0.94557
1560 0.94316 0.52218 0.94557
1565 0.94321 0.52952 0.94557
1570 0.94325 0.53267 0.94557
1575 0.9433 0.53294 0.94557
1580 0.94335 0.53695 0.94558
1585 0.9434 0.54356 0.94558
1590 0.94345 0.54509 0.94558
1595 0.9435 0.55038 0.94558
1600 0.94354 0.55154 0.94558
1605 0.94359 0.55442 0.94558
1610 0.94364 0.56199 0.94558
1615 0.94369 0.56276 0.94558
1620 0.94372 0.563 0.94558
1625 0.94375 0.56479 0.94558
1630 0.94377 0.56511 0.94558
1635 0.9438 0.56968 0.94558
1640 0.94382 0.57482 0.94558
1645 0.94385 0.5795 0.94558
1650 0.94387 0.58187 0.94558
1655 0.9439 0.58913 0.94558
1660 0.94392 0.59676 0.94558
1665 0.94394 0.59784 0.94558
1670 0.94397 0.60503 0.94559
1675 0.94399 0.60603 0.94559
1680 0.94402 0.60679 0.94559
1685 0.94404 0.60877 0.94559
1690 0.94407 0.61602 0.94559
1695 0.94409 0.61631 0.94559
1700 0.94412 0.61929 0.94559
1705 0.94414 0.6195 0.94559
1710 0.94417 0.62172 0.94559
1715 0.94419 0.63793 0.94559
1720 0.94421 0.64412 0.94559
1725 0.94424 0.64414 0.94559
1730 0.94427 0.64431 0.94559
1735 0.94429 0.65016 0.94559
1740 0.94432 0.65155 0.94559
1745 0.94434 0.65341 0.94559
1750 0.94437 0.65354 0.94559
1755 0.94439 0.66023 0.94559
1760 0.94442 0.66896 0.94559
1765 0.94444 0.67503 0.94559
1770 0.94447 0.68168 0.94559
1775 0.94449 0.68194 0.94559
1780 0.94452 0.68288 0.94559
1785 0.94454 0.69698 0.9456
1790 0.94456 0.69725 0.9456
1795 0.94459 0.70463 0.9456
1800 0.94461 0.70486 0.9456
1805 0.94464 0.70691 0.9456
1810 0.94466 0.70962 0.9456
1815 0.94468 0.70988 0.9456
1820 0.94471 0.72478 0.9456
1825 0.94473 0.73155 0.9456
1830 0.94476 0.73928 0.9456
1835 0.94478 0.74704 0.9456
1840 0.94481 0.74856 0.9456
1845 0.94483 0.75009 0.9456
1850 0.94486 0.75034 0.9456
1855 0.94488 0.75878 0.9456
1860 0.94491 0.75882 0.9456
1865 0.94493 0.76162 0.9456
1870 0.94496 0.7715 0.9456
1875 0.94498 0.77183 0.9456
1880 0.945 0.77697 0.9456
1885 0.94503 0.77723 0.9456
1890 0.94505 0.77791 0.9456
1895 0.94508 0.77873 0.9456
1900 0.9451 0.80276 0.9456
1905 0.94513 0.81973 0.9456
1910 0.94515 0.82203 0.9456
1915 0.94518 0.8322 0.9456
1920 0.9452 0.83502 0.9456
1925 0.94523 0.84489 0.9456
1930 0.94525 0.84497 0.9456
1935 0.94528 0.84507 0.9456
1940 0.9453 0.85338 0.9456
1945 0.94533 0.86308 0.9456
1950 0.94535 0.86415 0.9456
1955 0.94538 0.86521 0.9456
1960 0.9454 0.86994 0.9456
1965 0.94543 0.87925 0.9456
1970 0.94545 0.88606 0.9456
1975 0.94548 0.89711 0.9456
1980 0.9455 0.91181 0.9456
1985 0.94553 0.9215 0.9456
1990 0.94556 0.93169 0.9456
1995 0.94558 0.9407 0.9456


==> sim/data/plan_space.dat <==
cost q family
4470.2 0.33056 0
51874.2 0.33056 1
25956.65 0.41732 0
568874.2 0.41732 1
36817.15 0.48979 0
885224.2 0.48979 1
46635.75 0.56873 0
1159474.2 0.56873 1
53532.7 0.63659 0
1317924.2 0.63659 1
58599.1 0.68097 0
1428724.2 0.68097 1
63580.7 0.72216 0
1522224.2 0.72216 1
68240.7 0.78462 0
1633224.2 0.78462 1
70869.0 0.80132 0
1704874.2 0.80132 1
74084.5 0.82941 0
1767124.2 0.82941 1
77386.1 0.92151 0
1901474.2 0.92151 1
79682.2 0.92558 0
1965524.2 0.92558 1
82314.2 0.94486 0
2030474.2 0.94486 1
84046.25 0.9649 0
2092824.2 0.9649 1
86481.65 0.98184 0
2149224.2 0.98184 1
88080.3 0.98344 0
2175274.2 0.98344 1
90428.2 0.98593 0
2197074.2 0.98593 1
92119.35 0.99658 0
2220374.2 0.99658 1
94417.35 0.99902 0
2269024.2 0.99902 1
97267.3 0.99908 0
2342024.2 0.99908 1
102816.55 1.0 0
2522074.2 1.0 1
3953.2 0.41629 0
51874.2 0.41629 1
14813.7 0.48873 0
368224.2 0.48873 1
24632.3 0.56769 0
642474.2 0.56769 1
31529.25 0.63561 0
800924.2 0.63561 1
36595.65 0.68005 0
911724.2 0.68005 1
41577.25 0.72131 0
1005224.2 0.72131 1
46237.25 0.7839 0
1116224.2 0.7839 1
48865.55 0.80065 0
1187874.2 0.80065 1
52081.05 0.82881 0
1250124.2 0.82881 1
55382.65 0.9212 0
1384474.2 0.9212 1
57678.75 0.92529 0
1448524.2 0.92529 1
60310.75 0.94464 0
1513474.2 0.94464 1
62042.8 0.96476 0
1575824.2 0.96476 1
64478.2 0.98177 0
1632224.2 0.98177 1
66076.85 0.98337 0
1658274.2 0.98337 1
68424.75 0.98587 0
1680074.2 0.98587 1
70115.9 0.99577 0
1703374.2 0.99577 1
72413.9 0.99577 0
1752024.2 0.99577 1
75263.85 0.99577 0
1825024.2 0.99577 1
80813.1 0.99577 0
2005074.2 0.99577 1
3636.85 0.48034 0
51874.2 0.48034 1
13455.45 0.55943 0
326124.2 0.55943 1
20352.4 0.62779 0
484574.2 0.62779 1
25418.8 0.6727 0
595374.2 0.6727 1
30400.4 0.71451 0
688874.2 0.71451 1
35060.4 0.77816 0
799874.2 0.77816 1
37688.7 0.79524 0
871524.2 0.79524 1
40904.2 0.82399 0
933774.2 0.82399 1
44205.8 0.91873 0
1068124.2 0.91873 1
46501.9 0.92294 0
1132174.2 0.92294 1
49133.9 0.94286 0
1197124.2 0.94286 1
50865.95 0.96289 0
1259474.2 0.96289 1
53301.35 0.96289 0
1315874.2 0.96289 1
54900.0 0.96289 0
1341924.2 0.96289 1
57247.9 0.96289 0
1363724.2 0.96289 1
58939.05 0.96289 0
1387024.2 0.96289 1
61237.05 0.96289 0
1435674.2 0.96289 1
64087.0 0.96289 0
1508674.2 0.96289 1
69636.25 0.96289 0
1688724.2 0.96289 1
3362.6 0.54557 0
51874.2 0.54557 1
10259.55 0.61461 0
210324.2 0.61461 1
15325.95 0.66024 0
321124.2 0.66024 1
20307.55 0.70295 0
414624.2 0.70295 1
24967.55 0.76833 0
525624.2 0.76833 1
27595.85 0.78596 0
597274.2 0.78596 1
30811.35 0.81571 0
659524.2 0.81571 1
34112.95 0.91042 0
793874.2 0.91042 1
36409.05 0.91042 0
857924.2 0.91042 1
39041.05 0.91042 0
922874.2 0.91042 1
40773.1 0.91042 0
985224.2 0.91042 1
43208.5 0.91042 0
1041624.2 0.91042 1
44807.15 0.91042 0
1067674.2 0.91042 1
47155.05 0.91042 0
1089474.2 0.91042 1
48846.2 0.91042 0
1112774.2 0.91042 1
51144.2 0.91042 0
1161424.2 0.91042 1
53994.15 0.91042 0
1234424.2 0.91042 1
59543.4 0.91042 0
1414474.2 0.91042 1
3204.15 0.61288 0
51874.2 0.61288 1
8270.55 0.65861 0
162674.2 0.65861 1
13252.15 0.70142 0
256174.2 0.70142 1
17912.15 0.76703 0
367174.2 0.76703 1
20540.45 0.78473 0
438824.2 0.78473 1
23755.95 0.81461 0
501074.2 0.81461 1
27057.55 0.9038 0
635424.2 0.9038 1
29353.65 0.9038 0
699474.2 0.9038 1
31985.65 0.9038 0
764424.2 0.9038 1
33717.7 0.9038 0
826774.2 0.9038 1
36153.1 0.9038 0
883174.2 0.9038 1
37751.75 0.9038 0
909224.2 0.9038 1
40099.65 0.9038 0
931024.2 0.9038 1
41790.8 0.9038 0
954324.2 0.9038 1
44088.8 0.9038 0
1002974.2 0.9038 1
46938.75 0.9038 0
1075974.2 0.9038 1
52488.0 0.9038 0
1256024.2 0.9038 1
3093.35 0.65011 0
51874.2 0.65011 1
8074.95 0.6935 0
145374.2 0.6935 1
12734.95 0.76025 0
256374.2 0.76025 1
15363.25 0.77832 0
328024.2 0.77832 1
18578.75 0.80888 0
390274.2 0.80888 1
21880.35 0.87049 0
524624.2 0.87049 1
24176.45 0.87049 0
588674.2 0.87049 1
26808.45 0.87049 0
653624.2 0.87049 1
28540.5 0.87049 0
715974.2 0.87049 1
30975.9 0.87049 0
772374.2 0.87049 1
32574.55 0.87049 0
798424.2 0.87049 1
34922.45 0.87049 0
820224.2 0.87049 1
36613.6 0.87049 0
843524.2 0.87049 1
38911.6 0.87049 0
892174.2 0.87049 1
41761.55 0.87049 0
965174.2 0.87049 1
47310.8 0.87049 0
1145224.2 0.87049 1
2999.85 0.6858 0
51874.2 0.6858 1
7659.85 0.75364 0
162874.2 0.75364 1
10288.15 0.77205 0
234524.2 0.77205 1
13503.65 0.80326 0
296774.2 0.80326 1
16805.25 0.83975 0
431124.2 0.83975 1
19101.35 0.83975 0
495174.2 0.83975 1
21733.35 0.83975 0
560124.2 0.83975 1
23465.4 0.83975 0
622474.2 0.83975 1
25900.8 0.83975 0
678874.2 0.83975 1
27499.45 0.83975 0
704924.2 0.83975 1
29847.35 0.83975 0
726724.2 0.83975 1
31538.5 0.83975 0
750024.2 0.83975 1
33836.5 0.83975 0
798674.2 0.83975 1
36686.45 0.83975 0
871674.2 0.83975 1
42235.7 0.83975 0
1051724.2 0.83975 1
2888.85 0.74782 0
51874.2 0.74782 1
5517.15 0.76653 0
123524.2 0.76653 1
8732.65 0.79829 0
185774.2 0.79829 1
12034.25 0.81403 0
320124.2 0.81403 1
14330.35 0.81403 0
384174.2 0.81403 1
16962.35 0.81403 0
449124.2 0.81403 1
18694.4 0.81403 0
511474.2 0.81403 1
21129.8 0.81403 0
567874.2 0.81403 1
22728.45 0.81403 0
593924.2 0.81403 1
25076.35 0.81403 0
615724.2 0.81403 1
26767.5 0.81403 0
639024.2 0.81403 1
29065.5 0.81403 0
687674.2 0.81403 1
31915.45 0.81403 0
760674.2 0.81403 1
37464.7 0.81403 0
940724.2 0.81403 1
2817.2 0.75226 0
51874.2 0.75226 1
6032.7 0.75286 0
114124.2 0.75286 1
9334.3 0.75286 0
248474.2 0.75286 1
11630.4 0.75286 0
312524.2 0.75286 1
14262.4 0.75286 0
377474.2 0.75286 1
15994.45 0.75286 0
439824.2 0.75286 1
18429.85 0.75286 0
496224.2 0.75286 1
20028.5 0.75286 0
522274.2 0.75286 1
22376.4 0.75286 0
544074.2 0.75286 1
24067.55 0.75286 0
567374.2 0.75286 1
26365.55 0.75286 0
616024.2 0.75286 1
29215.5 0.75286 0
689024.2 0.75286 1
34764.75 0.75286 0
869074.2 0.75286 1
2754.95 0.71888 0
51874.2 0.71888 1
6056.55 0.71888 0
186224.2 0.71888 1
8352.65 0.71888 0
250274.2 0.71888 1
10984.65 0.71888 0
315224.2 0.71888 1
12716.7 0.71888 0
377574.2 0.71888 1
15152.1 0.71888 0
433974.2 0.71888 1
16750.75 0.71888 0
460024.2 0.71888 1
19098.65 0.71888 0
481824.2 0.71888 1
20789.8 0.71888 0
505124.2 0.71888 1
23087.8 0.71888 0
553774.2 0.71888 1
25937.75 0.71888 0
626774.2 0.71888 1
31487.0 0.71888 0
806824.2 0.71888 1
2620.6 0.67485 0
51874.2 0.67485 1
4916.7 0.67485 0
115924.2 0.67485 1
7548.7 0.67485 0
180874.2 0.67485 1
9280.75 0.67485 0
243224.2 0.67485 1
11716.15 0.67485 0
299624.2 0.67485 1
13314.8 0.67485 0
325674.2 0.67485 1
15662.7 0.67485 0
347474.2 0.67485 1
17353.85 0.67485 0
370774.2 0.67485 1
19651.85 0.67485 0
419424.2 0.67485 1
22501.8 0.67485 0
492424.2 0.67485 1
28051.05 0.67485 0
672474.2 0.67485 1
2556.55 0.60119 0
51874.2 0.60119 1
5188.55 0.60119 0
116824.2 0.60119 1
6920.6 0.60119 0
179174.2 0.60119 1
9356.0 0.60119 0
235574.2 0.60119 1
10954.65 0.60119 0
261624.2 0.60119 1
13302.55 0.60119 0
283424.2 0.60119 1
14993.7 0.60119 0
306724.2 0.60119 1
17291.7 0.60119 0
355374.2 0.60119 1
20141.65 0.60119 0
428374.2 0.60119 1
25690.9 0.60119 0
608424.2 0.60119 1
2491.6 0.54369 0
51874.2 0.54369 1
4223.65 0.54369 0
114224.2 0.54369 1
6659.05 0.54369 0
170624.2 0.54369 1
8257.7 0.54369 0
196674.2 0.54369 1
10605.6 0.54369 0
218474.2 0.54369 1
12296.75 0.54369 0
241774.2 0.54369 1
14594.75 0.54369 0
290424.2 0.54369 1
17444.7 0.54369 0
363424.2 0.54369 1
22993.95 0.54369 0
543474.2 0.54369 1
2429.25 0.48931 0
51874.2 0.48931 1
4864.65 0.48931 0
108274.2 0.48931 1
6463.3 0.48931 0
134324.2 0.48931 1
8811.2 0.48931 0
156124.2 0.48931 1
10502.35 0.48931 0
179424.2 0.48931 1
12800.35 0.48931 0
228074.2 0.48931 1
15650.3 0.48931 0
301074.2 0.48931 1
21199.55 0.48931 0
481124.2 0.48931 1
2372.85 0.43812 0
51874.2 0.43812 1
3971.5 0.43812 0
77924.2 0.43812 1
6319.4 0.43812 0
99724.2 0.43812 1
8010.55 0.43812 0
123024.2 0.43812 1
10308.55 0.43812 0
171674.2 0.43812 1
13158.5 0.43812 0
244674.2 0.43812 1
18707.75 0.43812 0
424724.2 0.43812 1
2346.8 0.40787 0
51874.2 0.40787 1
4694.7 0.40787 0
73674.2 0.40787 1
6385.85 0.40787 0
96974.2 0.40787 1
8683.85 0.40787 0
145624.2 0.40787 1
11533.8 0.40787 0
218624.2 0.40787 1
17083.05 0.40787 0
398674.2 0.40787 1
2325.0 0.38375 0
51874.2 0.38375 1
4016.15 0.38375 0
75174.2 0.38375 1
6314.15 0.38375 0
123824.2 0.38375 1
9164.1 0.38375 0
196824.2 0.38375 1
14713.35 0.38375 0
376874.2 0.38375 1
2301.7 0.36605 0
51874.2 0.36605 1
4599.7 0.36605 0
100524.2 0.36605 1
7449.65 0.36605 0
173524.2 0.36605 1
12998.9 0.36605 0
353574.2 0.36605 1
2253.05 0.30892 0
51874.2 0.30892 1
5103.0 0.30892 0
124874.2 0.30892 1
10652.25 0.30892 0
304924.2 0.30892 1
2180.05 0.21958 0
51874.2 0.21958 1
7729.3 0.21958 0
231924.2 0.21958 1
2000.0 0.0 0
51874.2 0.0 1
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2134.3 0.16447 2
2182.9 0.22307 2
2212.05 0.25877 2
2903.85 0.43237 2
4431.3 0.64968 2
5978.15 0.76829 2
7667.7 0.81673 2
8956.05 0.86369 2
10066.1 0.876 2
13129.85 0.89284 2
22912.4 0.93319 2
36284.0 0.96008 2
50198.85 0.97826 2
63256.0 0.98708 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2149.65 0.18284 2
2201.65 0.24604 2
2280.9 0.28186 2
2970.45 0.4527 2
4431.45 0.64987 2
5978.15 0.76829 2
7667.7 0.81673 2
8956.05 0.86369 2
10066.1 0.876 2
13179.85 0.89284 2
22912.4 0.93319 2
36284.0 0.96008 2
50198.85 0.97826 2
63256.0 0.98708 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2000.0 0.0 2
2138.2 0.16882 2
2200.6 0.24475 2
2212.05 0.25877 2
2420.45 0.33023 2
3020.8 0.45313 2
4555.15 0.67889 2
6028.5 0.76872 2
7667.7 0.81673 2
8956.1 0.86376 2
10066.1 0.876 2
13179.85 0.89284 2
22912.55 0.93338 2
36284.0 0.96008 2
50198.85 0.97826 2
63256.0 0.98708 2
2285.25 0.34774 2
2285.25 0.34774 2
2284.7 0.3475 2
2284.7 0.3475 2
2284.2 0.34707 2
2284.2 0.34707 2
2284.2 0.34707 2
2271.75 0.33182 2
2271.75 0.33182 2
2490.65 0.35497 2
3090.15 0.47682 2
4705.95 0.67987 2
6135.55 0.77736 2
7668.15 0.81728 2
8956.5 0.86425 2
10066.5 0.87649 2
13180.25 0.89333 2
22912.55 0.93338 2
36284.0 0.96008 2
50198.85 0.97826 2
63306.0 0.98708 2
2576.45 0.62354 2
2554.4 0.59972 2
2492.3 0.54418 2
2429.8 0.48999 2
2372.85 0.43812 2
2344.65 0.40543 2
2324.25 0.38295 2
2303.3 0.36801 2
2291.35 0.35381 2
2575.05 0.39649 2
3455.9 0.55673 2
4917.9 0.69432 2
6297.15 0.79156 2
7668.25 0.8174 2
8956.5 0.86425 2
10066.5 0.87649 2
13180.25 0.89333 2
22912.55 0.93338 2
36334.15 0.96026 2
50198.85 0.97826 2
63306.0 0.98708 2
2972.35 0.70263 2
2908.95 0.73266 2
2876.3 0.74797 2
2794.45 0.74135 2
2619.2 0.67357 2
2506.85 0.56133 2
2406.25 0.47829 2
2415.4 0.43065 2
2461.15 0.42814 2
2958.95 0.4974 2
3888.05 0.5947 2
5130.1 0.70884 2
6598.6 0.79273 2
7718.75 0.81783 2
9006.6 0.86437 2
10066.6 0.87662 2
13280.25 0.89333 2
22912.55 0.93338 2
36384.25 0.96038 2
50198.85 0.97826 2
63306.0 0.98708 2
3253.55 0.5908 2
3222.6 0.60375 2
3165.1 0.61617 2
3036.3 0.67191 2
2908.95 0.73266 2
2802.45 0.75035 2
2627.45 0.62391 2
2855.95 0.58282 2
3162.55 0.61056 2
3725.35 0.62874 2
4679.6 0.70602 2
5463.0 0.74772 2
6704.8 0.80032 2
7983.35 0.83528 2
9007.1 0.8648 2
10066.6 0.87662 2
13431.05 0.89431 2
23062.8 0.93368 2
36384.25 0.96038 2
50198.85 0.97826 2
63306.0 0.98708 2
3631.65 0.48187 2
3540.7 0.49153 2
3403.0 0.53197 2
3333.65 0.55663 2
3171.5 0.61464 2
3075.65 0.67806 2
3411.75 0.81122 2
4196.5 0.78648 2
4442.55 0.7648 2
4773.0 0.74496 2
5283.9 0.76952 2
6258.75 0.80203 2
6975.85 0.82469 2
8411.1 0.86847 2
9058.8 0.86645 2
10117.45 0.87704 2
13631.75 0.89517 2
23263.3 0.9343 2
36384.25 0.96038 2
50298.85 0.97826 2
63456.0 0.98708 2
3892.8 0.4235 2
3843.1 0.43492 2
3770.85 0.45235 2
3684.05 0.47496 2
3436.55 0.51972 2
3450.75 0.61695 2
4148.4 0.76735 2
4896.05 0.86584 2
5339.45 0.86174 2
5953.75 0.83828 2
6235.25 0.82971 2
6790.4 0.83816 2
7579.85 0.82787 2
8864.5 0.87202 2
9361.8 0.86933 2
10219.0 0.87894 2
13934.0 0.89774 2
23614.2 0.9354 2
36634.85 0.96112 2
50498.95 0.97838 2
63506.0 0.98708 2
4066.2 0.39406 2
4010.1 0.40491 2
3970.5 0.41284 2
3926.6 0.4162 2
3772.65 0.45189 2
4169.7 0.53473 2
5158.7 0.71763 2
6036.0 0.84153 2
6492.15 0.8986 2
6902.85 0.88433 2
7332.5 0.88219 2
8041.45 0.89811 2
8679.0 0.88543 2
9068.4 0.87484 2
9674.5 0.88427 2
10571.8 0.88206 2
14738.05 0.9027 2
24666.85 0.93864 2
37285.5 0.96191 2
50899.15 0.97863 2
63806.05 0.98714 2
4215.35 0.36829 2
4183.4 0.37366 2
4138.05 0.38133 2
4093.05 0.38919 2
4002.25 0.4167 2
4607.9 0.49854 2
6037.25 0.6737 2
7223.75 0.81525 2
7782.95 0.8889 2
8227.3 0.93503 2
8386.95 0.93301 2
8708.4 0.91317 2
9191.8 0.89854 2
9689.2 0.89792 2
10028.8 0.88758 2
11630.05 0.89205 2
16397.0 0.91366 2
25869.15 0.94146 2
38436.95 0.96369 2
51750.5 0.98028 2
63956.1 0.9872 2
4283.8 0.35754 2
4274.65 0.35898 2
4271.05 0.35955 2
4262.45 0.36063 2
4199.15 0.3884 2
4921.6 0.47276 2
6569.05 0.63973 2
8002.1 0.76994 2
8737.75 0.8586 2
9183.15 0.90098 2
9331.4 0.94275 2
9647.95 0.94618 2
9918.85 0.92597 2
10302.35 0.91146 2
10791.6 0.90135 2
13391.05 0.90435 2
19208.2 0.92725 2
28373.5 0.94679 2
39837.95 0.96491 2
52400.85 0.98071 2
64406.3 0.98745 2
4360.3 0.34595 2
4360.0 0.346 2
4354.15 0.34686 2
4294.35 0.3559 2
4362.4 0.36908 2
5160.55 0.45061 2
6873.0 0.61542 2
8492.25 0.7436 2
9290.2 0.81817 2
9828.0 0.86837 2
10026.75 0.90807 2
10332.2 0.94232 2
10499.15 0.94703 2
11069.65 0.92695 2
13210.75 0.92315 2
17513.1 0.93038 2
23369.3 0.94085 2
32131.35 0.95628 2
42191.6 0.96938 2
54051.85 0.98194 2
65256.65 0.98788 2
4428.5 0.33624 2
4426.2 0.33656 2
4392.0 0.34137 2
4361.0 0.34585 2
4445.5 0.35572 2
5213.9 0.43809 2
7188.65 0.58755 2
8883.15 0.71888 2
9772.85 0.79494 2
10324.65 0.83122 2
10473.15 0.87353 2
10728.3 0.90647 2
10882.6 0.94223 2
14898.05 0.95254 2
19083.5 0.9485 2
24179.55 0.94973 2
30483.0 0.95714 2
36738.4 0.96491 2
46197.7 0.97685 2
56803.3 0.98371 2
66557.2 0.98855 2
4450.2 0.33326 2
4442.8 0.33427 2
4433.5 0.33555 2
4429.15 0.33615 2
4483.35 0.34995 2
5455.55 0.42851 2
7512.8 0.57797 2
9372.35 0.69595 2
10452.3 0.77411 2
11057.55 0.80701 2
11218.65 0.83663 2
11473.45 0.87325 2
12722.7 0.91274 2
20869.75 0.96603 2
27302.35 0.96822 2
32744.7 0.96736 2
38144.0 0.97036 2
44198.4 0.9771 2
50901.2 0.98114 2
59855.7 0.98665 2
69008.55 0.9902 2
4452.45 0.33295 2
4452.15 0.33299 2
4451.6 0.33307 2
4450.5 0.33322 2
4555.85 0.34661 2
5571.4 0.42498 2
7686.0 0.56863 2
9539.3 0.68658 2
10823.55 0.76 2
11433.5 0.78829 2
11601.35 0.812 2
11869.05 0.83628 2
15955.85 0.8911 2
27791.35 0.95549 2
36516.45 0.98273 2
42257.2 0.982 2
47604.2 0.98267 2
52154.0 0.98371 2
57755.7 0.98665 2
64806.8 0.988 2
72010.45 0.99253 2
4462.9 0.33154 2
4462.25 0.33163 2
4454.0 0.33274 2
4452.45 0.33295 2
4573.95 0.34396 2
5588.0 0.42134 2
7695.35 0.56495 2
9560.4 0.67461 2
10937.0 0.7512 2
11554.9 0.77344 2
11726.6 0.79359 2
12001.65 0.81176 2
18633.75 0.86833 2
34502.75 0.94887 2
44424.1 0.9801 2
51512.95 0.9883 2
56158.8 0.98788 2
60757.95 0.98855 2
65758.6 0.9902 2
70860.5 0.99253 2
75963.55 0.99633 2
4467.35 0.33094 2
4467.35 0.33094 2
4467.3 0.33095 2
4463.25 0.33149 2
4576.35 0.34362 2
5597.6 0.41926 2
7717.05 0.55659 2
9618.55 0.6701 2
11047.35 0.74411 2
11715.5 0.76635 2
11897.55 0.77886 2
12177.3 0.79305 2
21547.95 0.85859 2
39913.4 0.94238 2
51132.5 0.97676 2
59719.6 0.99176 2
65565.05 0.99547 2
69814.3 0.99633 2
73563.65 0.99639 2
77414.1 0.99694 2
80514.5 0.99749 2
4468.15 0.33083 2
4468.15 0.33083 2
4467.8 0.33088 2
4467.4 0.33094 2
4589.65 0.3417 2
5607.4 0.41716 2
7719.3 0.55574 2
9676.0 0.66603 2
11154.6 0.73923 2
11825.9 0.75895 2
12008.3 0.77157 2
12297.8 0.77892 2
24059.2 0.84972 2
44119.6 0.93716 2
57385.55 0.97529 2
66222.6 0.99052 2
73716.9 0.99731 2
77315.5 0.9978 2
80364.85 0.99786 2
83264.85 0.99786 2
85415.1 0.99822 2
4469.4 0.33067 2
4469.35 0.33067 2
4469.35 0.33067 2
4468.5 0.33079 2
4590.15 0.34163 2
5612.8 0.41601 2
7771.85 0.55478 2
9727.95 0.66497 2
11208.9 0.73636 2
11882.65 0.75421 2
12068.55 0.76417 2
12358.65 0.77131 2
25317.35 0.8437 2
46324.25 0.93286 2
61436.85 0.97443 2
70274.2 0.98932 2
79067.6 0.99731 2
82516.45 0.99896 2
85315.95 0.9992 2
87615.95 0.9992 2
89116.15 0.99951 2
4470.2 0.33056 2
4470.2 0.33056 2
4470.2 0.33056 2
4469.4 0.33067 2
4591.7 0.34141 2
5613.6 0.41584 2
7776.3 0.55311 2
9730.85 0.6634 2
11211.85 0.73441 2
11887.2 0.75106 2
12075.7 0.75909 2
12368.55 0.76417 2
26272.65 0.83951 2
47879.05 0.92879 2
64038.0 0.97411 2
72925.85 0.98844 2
82618.5 0.99731 2
86167.05 0.99908 2
88766.35 0.99969 2
91066.35 0.99969 2
92616.3 0.99969 2


==> sim/data/sweep.dat <==
target op ins esc opq insq
0.8 15669.77886 4383.12113 102820.01888 0.79321 0.80992
0.82 19587.78209 4914.65461 102820.01888 0.82013 0.82921
0.84 23018.10535 5372.93572 102820.01888 0.83466 0.85307
0.86 28537.8872 5835.20728 102820.01888 0.85132 0.86558
0.88 32995.62533 6422.83829 102820.01888 0.88127 0.8906
0.9 37146.01406 7127.59765 102820.01888 0.89774 0.90682
0.92 43626.36144 8182.7523 102820.01888 0.92086 0.91817
0.94 50276.12077 9933.29918 102820.01888 0.94313 0.94291
0.96 60040.37278 17987.29657 102820.01888 0.96053 0.95867
0.98 70276.11516 36708.305 102820.01888 0.9802 0.98189


==> sim/data/toy_space.dat <==
cost q rec prec plan
12.5 0.47407 1.0 0.47407 0
157.5 0.47407 1.0 0.47407 1
12.35 0.48272 0.99789 0.48272 0
157.5 0.48272 0.99789 0.48272 1
62.3575 0.48325 1.0 0.48325 0
307.5 0.48325 1.0 0.48325 1
7.5 0.57812 0.57812 0.8222 0
157.5 0.57812 0.57812 0.8222 1
7.35 0.57601 0.57601 0.87149 0
157.5 0.57601 0.57601 0.87149 1
57.3575 0.57812 0.57812 0.8719 0
307.5 0.57812 0.57812 0.8719 1
59.0 0.88887 1.0 0.88887 0
5157.5 0.88887 1.0 0.88887 1
58.85 0.92156 0.99789 0.92156 0
5157.5 0.92156 0.99789 0.92156 1
108.8575 0.92171 1.0 0.92171 0
5307.5 0.92171 1.0 0.92171 1
12.25 0.46972 0.95781 0.46972 0
157.5 0.46972 0.95781 0.46972 1
12.1 0.47859 0.9557 0.47859 0
157.5 0.47859 0.9557 0.47859 1
62.1075 0.47914 0.95781 0.47914 0
307.5 0.47914 0.95781 0.47914 1
7.25 0.53593 0.53593 0.84689 0
157.5 0.53593 0.53593 0.84689 1
7.1 0.53382 0.53382 0.90381 0
157.5 0.53382 0.53382 0.90381 1
57.1075 0.53593 0.53593 0.90415 0
307.5 0.53593 0.53593 0.90415 1
58.75 0.90813 0.95781 0.90813 0
5157.5 0.90813 0.95781 0.90813 1
58.6 0.94389 0.9557 0.94389 0
5157.5 0.94389 0.9557 0.94389 1
108.6075 0.94401 0.95781 0.94401 0
5307.5 0.94401 0.95781 0.94401 1
62.4 0.48047 1.0 0.48047 0
407.5 0.48047 1.0 0.48047 1
62.25 0.48938 0.99789 0.48938 0
407.5 0.48938 0.99789 0.48938 1
112.2575 0.48991 1.0 0.48991 0
557.5 0.48991 1.0 0.48991 1
57.4 0.57812 0.57812 0.85646 0
407.5 0.57812 0.57812 0.85646 1
57.25 0.57601 0.57601 0.91022 0
407.5 0.57601 0.57601 0.91022 1
107.2575 0.57812 0.57812 0.91052 0
557.5 0.57812 0.57812 0.91052 1
108.9 0.91167 1.0 0.91167 0
5407.5 0.91167 1.0 0.91167 1
108.75 0.94613 0.99789 0.94613 0
5407.5 0.94613 0.99789 0.94613 1
158.7575 0.94624 1.0 0.94624 0
5557.5 0.94624 1.0 0.94624 1
10.5 0.31918 0.49374 0.31918 0
157.5 0.31918 0.49374 0.31918 1
10.35 0.32673 0.49163 0.32673 0
157.5 0.32673 0.49163 0.32673 1
60.3575 0.32767 0.49374 0.32767 0
307.5 0.32767 0.49374 0.32767 1
5.5 0.07186 0.07186 0.511 0
157.5 0.07186 0.07186 0.511 1
5.35 0.06975 0.06975 0.70857 0
157.5 0.06975 0.06975 0.70857 1
55.3575 0.07186 0.07186 0.71469 0
307.5 0.07186 0.07186 0.71469 1
57.0 0.49374 0.49374 0.87775 0
5157.5 0.49374 0.49374 0.87775 1
56.85 0.49163 0.49163 0.94486 0
5157.5 0.49163 0.49163 0.94486 1
106.8575 0.49374 0.49374 0.94509 0
5307.5 0.49374 0.49374 0.94509 1
10.25 0.30581 0.45155 0.30581 0
157.5 0.30581 0.45155 0.30581 1
10.1 0.31333 0.44944 0.31333 0
157.5 0.31333 0.44944 0.31333 1
60.1075 0.31434 0.45155 0.31434 0
307.5 0.31434 0.45155 0.31434 1
5.25 0.02967 0.02967 0.422 0
157.5 0.02967 0.02967 0.422 1
5.1 0.02756 0.02756 0.98 0
157.5 0.02756 0.02756 0.98 1
55.1075 0.02967 0.02967 0.9814 0
307.5 0.02967 0.02967 0.9814 1
56.75 0.45155 0.45155 0.91743 0
5157.5 0.45155 0.45155 0.91743 1
56.6 0.44944 0.44944 0.99875 0
5157.5 0.44944 0.44944 0.99875 1
106.6075 0.45155 0.45155 0.99876 0
5307.5 0.45155 0.45155 0.99876 1
60.4 0.32509 0.49374 0.32509 0
407.5 0.32509 0.49374 0.32509 1
60.25 0.33295 0.49163 0.33295 0
407.5 0.33295 0.49163 0.33295 1
110.2575 0.3339 0.49374 0.3339 0
557.5 0.3339 0.49374 0.3339 1
55.4 0.07186 0.07186 0.63875 0
407.5 0.07186 0.07186 0.63875 1
55.25 0.06975 0.06975 0.992 0
407.5 0.06975 0.06975 0.992 1
105.2575 0.07186 0.07186 0.99223 0
557.5 0.07186 0.07186 0.99223 1
106.9 0.49374 0.49374 0.92395 0
5407.5 0.49374 0.49374 0.92395 1
106.75 0.49163 0.49163 0.99886 0
5407.5 0.49163 0.49163 0.99886 1
156.7575 0.49374 0.49374 0.99886 0
5557.5 0.49374 0.49374 0.99886 1
62.3 0.48705 1.0 0.48705 0
2157.5 0.48705 1.0 0.48705 1
62.15 0.49622 0.99789 0.49622 0
2157.5 0.49622 0.99789 0.49622 1
112.1575 0.49675 1.0 0.49675 0
2307.5 0.49675 1.0 0.49675 1
57.3 0.57812 0.57812 0.8937 0
2157.5 0.57812 0.57812 0.8937 1
57.15 0.57601 0.57601 0.95256 0
2157.5 0.57601 0.57601 0.95256 1
107.1575 0.57812 0.57812 0.95272 0
2307.5 0.57812 0.57812 0.95272 1
108.8 0.93566 1.0 0.93566 0
7157.5 0.93566 1.0 0.93566 1
108.65 0.97205 0.99789 0.97205 0
7157.5 0.97205 0.99789 0.97205 1
158.6575 0.97211 1.0 0.97211 0
7307.5 0.97211 1.0 0.97211 1
62.05 0.48305 0.95781 0.48305 0
2157.5 0.48305 0.95781 0.48305 1
61.9 0.49246 0.9557 0.49246 0
2157.5 0.49246 0.9557 0.49246 1
111.9075 0.49301 0.95781 0.49301 0
2307.5 0.49301 0.95781 0.49301 1
57.05 0.53593 0.53593 0.92951 0
2157.5 0.53593 0.53593 0.92951 1
56.9 0.53382 0.53382 0.99895 0
2157.5 0.53382 0.53382 0.99895 1
106.9075 0.53593 0.53593 0.99895 0
2307.5 0.53593 0.53593 0.99895 1
108.55 0.95781 0.95781 0.9593 0
7157.5 0.95781 0.95781 0.9593 1
108.4 0.9557 0.9557 0.99941 0
7157.5 0.9557 0.9557 0.99941 1
158.4075 0.95781 0.95781 0.99941 0
7307.5 0.95781 0.95781 0.99941 1
112.2 0.49382 1.0 0.49382 0
2407.5 0.49382 1.0 0.49382 1
112.05 0.50326 0.99789 0.50326 0
2407.5 0.50326 0.99789 0.50326 1
162.0575 0.50379 1.0 0.50379 0
2557.5 0.50379 1.0 0.50379 1
107.2 0.57812 0.57812 0.93432 0
2407.5 0.57812 0.57812 0.93432 1
107.05 0.57601 0.57601 0.99902 0
2407.5 0.57601 0.57601 0.99902 1
157.0575 0.57812 0.57812 0.99903 0
2557.5 0.57812 0.57812 0.99903 1
158.7 0.96095 1.0 0.96095 0
7407.5 0.96095 1.0 0.96095 1
158.55 0.99789 0.99789 0.99944 0
7407.5 0.99789 0.99789 0.99944 1
208.5575 0.99944 1.0 0.99944 0
7557.5 0.99944 1.0 0.99944 1
12.4 0.46723 0.97244 0.46723 0
157.5 0.46723 0.97244 0.46723 1
12.25 0.47586 0.97033 0.47586 0
157.5 0.47586 0.97033 0.47586 1
62.2575 0.4764 0.97244 0.4764 0
307.5 0.4764 0.97244 0.4764 1
7.4 0.55056 0.55056 0.81562 0
157.5 0.55056 0.55056 0.81562 1
7.25 0.54845 0.54845 0.86667 0
157.5 0.54845 0.54845 0.86667 1
57.2575 0.55056 0.55056 0.86711 0
307.5 0.55056 0.55056 0.86711 1
58.9 0.88654 0.97244 0.88654 0
5157.5 0.88654 0.97244 0.88654 1
58.75 0.92 0.97033 0.92 0
5157.5 0.92 0.97033 0.92 1
108.7575 0.92016 0.97244 0.92016 0
5307.5 0.92016 0.97244 0.92016 1
12.15 0.46259 0.93025 0.46259 0
157.5 0.46259 0.93025 0.46259 1
12.0 0.47143 0.92814 0.47143 0
157.5 0.47143 0.92814 0.47143 1
62.0075 0.47199 0.93025 0.47199 0
307.5 0.47199 0.93025 0.47199 1
7.15 0.50837 0.50837 0.8407 0
157.5 0.50837 0.50837 0.8407 1
7.0 0.50626 0.50626 0.9 0
157.5 0.50626 0.50626 0.9 1
57.0075 0.50837 0.50837 0.90037 0
307.5 0.50837 0.50837 0.90037 1
58.65 0.90616 0.93025 0.90616 0
5157.5 0.90616 0.93025 0.90616 1
58.5 0.92814 0.92814 0.94286 0
5157.5 0.92814 0.92814 0.94286 1
108.5075 0.93025 0.93025 0.94298 0
5307.5 0.93025 0.93025 0.94298 1
62.3 0.47363 0.97244 0.47363 0
407.5 0.47363 0.97244 0.47363 1
62.15 0.48252 0.97033 0.48252 0
407.5 0.48252 0.97033 0.48252 1
112.1575 0.48306 0.97244 0.48306 0
557.5 0.48306 0.97244 0.48306 1
57.3 0.55056 0.55056 0.85109 0
407.5 0.55056 0.55056 0.85109 1
57.15 0.54845 0.54845 0.90698 0
407.5 0.54845 0.54845 0.90698 1
107.1575 0.55056 0.55056 0.9073 0
557.5 0.55056 0.55056 0.9073 1
108.8 0.90987 0.97244 0.90987 0
5407.5 0.90987 0.97244 0.90987 1
108.65 0.94521 0.97033 0.94521 0
5407.5 0.94521 0.97033 0.94521 1
158.6575 0.94532 0.97244 0.94532 0
5557.5 0.94532 0.97244 0.94532 1
10.4 0.30694 0.46618 0.30694 0
157.5 0.30694 0.46618 0.30694 1
10.25 0.31429 0.46407 0.31429 0
157.5 0.31429 0.46407 0.31429 1
60.2575 0.31526 0.46618 0.31526 0
307.5 0.31526 0.46618 0.31526 1
5.4 0.0443 0.0443 0.39375 0
157.5 0.0443 0.0443 0.39375 1
5.25 0.04219 0.04219 0.6 0
157.5 0.04219 0.04219 0.6 1
55.2575 0.0443 0.0443 0.61165 0
307.5 0.0443 0.0443 0.61165 1
56.9 0.46618 0.46618 0.87237 0
5157.5 0.46618 0.46618 0.87237 1
56.75 0.46407 0.46407 0.94286 0
5157.5 0.46407 0.46407 0.94286 1
106.7575 0.46618 0.46618 0.9431 0
5307.5 0.46618 0.46618 0.9431 1
10.15 0.29272 0.42399 0.29272 0
157.5 0.29272 0.42399 0.29272 1
10.0 0.3 0.42188 0.3 0
157.5 0.3 0.42188 0.3 1
60.0075 0.30105 0.42399 0.30105 0
307.5 0.30105 0.42399 0.30105 1
5.15 0.00211 0.00211 0.05 0
157.5 0.00211 0.00211 0.05 1
5.0 0.0 0.0 1.0 0
157.5 0.0 0.0 1.0 1
55.0075 0.00211 0.00211 1.0 0
307.5 0.00211 0.00211 1.0 1
56.65 0.42399 0.42399 0.91364 0
5157.5 0.42399 0.42399 0.91364 1
56.5 0.42188 0.42188 1.0 0
5157.5 0.42188 0.42188 1.0 1
106.5075 0.42399 0.42399 1.0 0
5307.5 0.42399 0.42399 1.0 1
60.3 0.31274 0.46618 0.31274 0
407.5 0.31274 0.46618 0.31274 1
60.15 0.32039 0.46407 0.32039 0
407.5 0.32039 0.46407 0.32039 1
110.1575 0.32138 0.46618 0.32138 0
557.5 0.32138 0.46618 0.32138 1
55.3 0.0443 0.0443 0.525 0
407.5 0.0443 0.0443 0.525 1
55.15 0.04219 0.04219 1.0 0
407.5 0.04219 0.04219 1.0 1
105.1575 0.0443 0.0443 1.0 0
557.5 0.0443 0.0443 1.0 1
106.8 0.46618 0.46618 0.92083 0
5407.5 0.46618 0.46618 0.92083 1
106.65 0.46407 0.46407 1.0 0
5407.5 0.46407 0.46407 1.0 1
156.6575 0.46618 0.46618 1.0 0
5557.5 0.46618 0.46618 1.0 1
62.2 0.48021 0.97244 0.48021 0
2157.5 0.48021 0.97244 0.48021 1
62.05 0.48936 0.97033 0.48936 0
2157.5 0.48936 0.97033 0.48936 1
112.0575 0.4899 0.97244 0.4899 0
2307.5 0.4899 0.97244 0.4899 1
57.2 0.55056 0.55056 0.88977 0
2157.5 0.55056 0.55056 0.88977 1
57.05 0.54845 0.54845 0.95122 0
2157.5 0.54845 0.54845 0.95122 1
107.0575 0.55056 0.55056 0.9514 0
2307.5 0.55056 0.55056 0.9514 1
108.7 0.93446 0.97244 0.93446 0
7157.5 0.93446 0.97244 0.93446 1
108.55 0.97033 0.97033 0.97183 0
7157.5 0.97033 0.97033 0.97183 1
158.5575 0.97189 0.97244 0.97189 0
7307.5 0.97189 0.97244 0.97189 1
61.95 0.4759 0.93025 0.4759 0
2157.5 0.4759 0.93025 0.4759 1
61.8 0.48529 0.92814 0.48529 0
2157.5 0.48529 0.92814 0.48529 1
111.8075 0.48586 0.93025 0.48586 0
2307.5 0.48586 0.93025 0.48586 1
56.95 0.50837 0.50837 0.92692 0
2157.5 0.50837 0.50837 0.92692 1
56.8 0.50626 0.50626 1.0 0
2157.5 0.50626 0.50626 1.0 1
106.8075 0.50837 0.50837 1.0 0
2307.5 0.50837 0.50837 1.0 1
108.45 0.93025 0.93025 0.9587 0
7157.5 0.93025 0.93025 0.9587 1
108.3 0.92814 0.92814 1.0 0
7157.5 0.92814 0.92814 1.0 1
158.3075 0.93025 0.93025 1.0 0
7307.5 0.93025 0.93025 1.0 1
112.1 0.48697 0.97244 0.48697 0
2407.5 0.48697 0.97244 0.48697 1
111.95 0.4964 0.97033 0.4964 0
2407.5 0.4964 0.97033 0.4964 1
161.9575 0.49695 0.97244 0.49695 0
2557.5 0.49695 0.97244 0.49695 1
107.1 0.55056 0.55056 0.93214 0
2407.5 0.55056 0.55056 0.93214 1
106.95 0.54845 0.54845 1.0 0
2407.5 0.54845 0.54845 1.0 1
156.9575 0.55056 0.55056 1.0 0
2557.5 0.55056 0.55056 1.0 1
158.6 0.96042 0.97244 0.96042 0
7407.5 0.96042 0.97244 0.96042 1
158.45 0.97033 0.97033 1.0 0
7407.5 0.97033 0.97033 1.0 1
208.4575 0.97244 0.97244 1.0 0
7557.5 0.97244 0.97244 1.0 1
62.498 0.47419 1.0 0.47419 0
257.5 0.47419 1.0 0.47419 1
62.348 0.48285 0.99789 0.48285 0
257.5 0.48285 0.99789 0.48285 1
112.3555 0.48338 1.0 0.48338 0
407.5 0.48338 1.0 0.48338 1
57.498 0.57812 0.57812 0.82286 0
257.5 0.57812 0.57812 0.82286 1
57.348 0.57601 0.57601 0.87223 0
257.5 0.57601 0.57601 0.87223 1
107.3555 0.57812 0.57812 0.87264 0
407.5 0.57812 0.57812 0.87264 1
108.998 0.88932 1.0 0.88932 0
5257.5 0.88932 1.0 0.88932 1
108.848 0.92204 0.99789 0.92204 0
5257.5 0.92204 0.99789 0.92204 1
158.8555 0.92219 1.0 0.92219 0
5407.5 0.92219 1.0 0.92219 1
62.248 0.46985 0.95781 0.46985 0
257.5 0.46985 0.95781 0.46985 1
62.098 0.47873 0.9557 0.47873 0
257.5 0.47873 0.9557 0.47873 1
112.1055 0.47928 0.95781 0.47928 0
407.5 0.47928 0.95781 0.47928 1
57.248 0.53593 0.53593 0.84764 0
257.5 0.53593 0.53593 0.84764 1
57.098 0.53382 0.53382 0.90467 0
257.5 0.53382 0.53382 0.90467 1
107.1055 0.53593 0.53593 0.90501 0
407.5 0.53593 0.53593 0.90501 1
108.748 0.90862 0.95781 0.90862 0
5257.5 0.90862 0.95781 0.90862 1
108.598 0.94441 0.9557 0.94441 0
5257.5 0.94441 0.9557 0.94441 1
158.6055 0.94453 0.95781 0.94453 0
5407.5 0.94453 0.95781 0.94453 1
112.398 0.4806 1.0 0.4806 0
507.5 0.4806 1.0 0.4806 1
112.248 0.48951 0.99789 0.48951 0
507.5 0.48951 0.99789 0.48951 1
162.2555 0.49004 1.0 0.49004 0
657.5 0.49004 1.0 0.49004 1
107.398 0.57812 0.57812 0.85717 0
507.5 0.57812 0.57812 0.85717 1
107.248 0.57601 0.57601 0.91103 0
507.5 0.57601 0.57601 0.91103 1
157.2555 0.57812 0.57812 0.91133 0
657.5 0.57812 0.57812 0.91133 1
158.898 0.91213 1.0 0.91213 0
5507.5 0.91213 1.0 0.91213 1
158.748 0.94664 0.99789 0.94664 0
5507.5 0.94664 0.99789 0.94664 1
208.7555 0.94674 1.0 0.94674 0
5657.5 0.94674 1.0 0.94674 1
60.498 0.3193 0.49374 0.3193 0
257.5 0.3193 0.49374 0.3193 1
60.348 0.32685 0.49163 0.32685 0
257.5 0.32685 0.49163 0.32685 1
110.3555 0.32779 0.49374 0.32779 0
407.5 0.32779 0.49374 0.32779 1
55.498 0.07186 0.07186 0.51305 0
257.5 0.07186 0.07186 0.51305 1
55.348 0.06975 0.06975 0.71264 0
257.5 0.06975 0.06975 0.71264 1
105.3555 0.07186 0.07186 0.71871 0
407.5 0.07186 0.07186 0.71871 1
106.998 0.49374 0.49374 0.87863 0
5257.5 0.49374 0.49374 0.87863 1
106.848 0.49163 0.49163 0.94589 0
5257.5 0.49163 0.49163 0.94589 1
156.8555 0.49374 0.49374 0.94611 0
5407.5 0.49374 0.49374 0.94611 1
60.248 0.30593 0.45155 0.30593 0
257.5 0.30593 0.45155 0.30593 1
60.098 0.31346 0.44944 0.31346 0
257.5 0.31346 0.44944 0.31346 1
110.1055 0.31446 0.45155 0.31446 0
407.5 0.31446 0.45155 0.31446 1
55.248 0.02967 0.02967 0.4254 0
257.5 0.02967 0.02967 0.4254 1
55.098 0.02756 0.02756 1.0 0
257.5 0.02756 0.02756 1.0 1
105.1055 0.02967 0.02967 1.0 0
407.5 0.02967 0.02967 1.0 1
106.748 0.45155 0.45155 0.91848 0
5257.5 0.45155 0.45155 0.91848 1
106.598 0.44944 0.44944 1.0 0
5257.5 0.44944 0.44944 1.0 1
156.6055 0.45155 0.45155 1.0 0
5407.5 0.45155 0.45155 1.0 1
110.398 0.32521 0.49374 0.32521 0
507.5 0.32521 0.49374 0.32521 1
110.248 0.33308 0.49163 0.33308 0
507.5 0.33308 0.49163 0.33308 1
160.2555 0.33403 0.49374 0.33403 0
657.5 0.33403 0.49374 0.33403 1
105.398 0.07186 0.07186 0.64196 0
507.5 0.07186 0.07186 0.64196 1
105.248 0.06975 0.06975 1.0 0
507.5 0.06975 0.06975 1.0 1
155.2555 0.07186 0.07186 1.0 0
657.5 0.07186 0.07186 1.0 1
156.898 0.49374 0.49374 0.92492 0
5507.5 0.49374 0.49374 0.92492 1
156.748 0.49163 0.49163 1.0 0
5507.5 0.49163 0.49163 1.0 1
206.7555 0.49374 0.49374 1.0 0
5657.5 0.49374 0.49374 1.0 1
112.298 0.48719 1.0 0.48719 0
2257.5 0.48719 1.0 0.48719 1
112.148 0.49636 0.99789 0.49636 0
2257.5 0.49636 0.99789 0.49636 1
162.1555 0.49689 1.0 0.49689 0
2407.5 0.49689 1.0 0.49689 1
107.298 0.57812 0.57812 0.89447 0
2257.5 0.57812 0.57812 0.89447 1
107.148 0.57601 0.57601 0.95345 0
2257.5 0.57601 0.57601 0.95345 1
157.1555 0.57812 0.57812 0.95361 0
2407.5 0.57812 0.57812 0.95361 1
158.798 0.93615 1.0 0.93615 0
7257.5 0.93615 1.0 0.93615 1
158.648 0.97259 0.99789 0.97259 0
7257.5 0.97259 0.99789 0.97259 1
208.6555 0.97264 1.0 0.97264 0
7407.5 0.97264 1.0 0.97264 1
112.048 0.48319 0.95781 0.48319 0
2257.5 0.48319 0.95781 0.48319 1
111.898 0.49261 0.9557 0.49261 0
2257.5 0.49261 0.9557 0.49261 1
161.9055 0.49316 0.95781 0.49316 0
2407.5 0.49316 0.95781 0.49316 1
107.048 0.53593 0.53593 0.93042 0
2257.5 0.53593 0.53593 0.93042 1
106.898 0.53382 0.53382 1.0 0
2257.5 0.53382 0.53382 1.0 1
156.9055 0.53593 0.53593 1.0 0
2407.5 0.53593 0.53593 1.0 1
158.548 0.95781 0.95781 0.95984 0
7257.5 0.95781 0.95781 0.95984 1
158.398 0.9557 0.9557 1.0 0
7257.5 0.9557 0.9557 1.0 1
208.4055 0.95781 0.95781 1.0 0
7407.5 0.95781 0.95781 1.0 1
162.198 0.49396 1.0 0.49396 0
2507.5 0.49396 1.0 0.49396 1
162.048 0.50341 0.99789 0.50341 0
2507.5 0.50341 0.99789 0.50341 1
212.0555 0.50393 1.0 0.50393 0
2657.5 0.50393 1.0 0.50393 1
157.198 0.57812 0.57812 0.93517 0
2507.5 0.57812 0.57812 0.93517 1
157.048 0.57601 0.57601 1.0 0
2507.5 0.57601 0.57601 1.0 1
207.0555 0.57812 0.57812 1.0 0
2657.5 0.57812 0.57812 1.0 1
208.698 0.96147 1.0 0.96147 0
7507.5 0.96147 1.0 0.96147 1
208.548 0.99789 0.99789 1.0 0
7507.5 0.99789 0.99789 1.0 1
258.5555 1.0 1.0 1.0 0
7657.5 1.0 1.0 1.0 1

